Breaking BERT: Evaluating and Optimizing Sparsified Attention

Transformers allow attention between all pairs of tokens, but there is reason to believe that most of these connections - and their quadratic time and memory - may not be necessary. But which ones? We evaluate the impact of sparsification patterns with a series of ablation experiments. First, we compare masks based on syntax, lexical similarity, and token position to random connections, and measure which patterns reduce performance the least. We find that on three common finetuning tasks even using attention that is at least 78% sparse can have little effect on performance if applied at later transformer layers, but that applying sparsity throughout the network reduces performance significantly. Second, we vary the degree of sparsity for three patterns supported by previous work, and find that connections to neighbouring tokens are the most significant. Finally, we treat sparsity as an optimizable parameter, and present an algorithm to learn degrees of neighboring connections that gives a fine-grained control over the accuracy-sparsity trade-off while approaching the performance of existing methods.

==> sparsebert_results.csv <==
all_syntax_from_layer_n_cola,0.6567593480345159,0.6912751677852349,0.6931927133269415,0.7219558964525408,0.7363374880153404,0.7555129434324065,0.7909875359539789,0.8139980824544583,0.8130393096836049,0.8149568552253116,0.8264621284755513
all_syntax_up_to_layer_n_cola,0.8149568552253116,0.7066155321188878,0.6644295302013423,0.6778523489932886,0.6912751677852349,0.6941514860977949,0.6912751677852349,0.6673058485139022,0.6874400767018217,0.6510067114093959,0.6903163950143816
all_similarity_from_layer_n_cola,0.6912751677852349,0.673058485139022,0.6931927133269415,0.7142857142857143,0.7315436241610739,0.7449664429530202,0.6912751677852349,0.8044103547459253,0.8130393096836049,0.8178331735378715,0.8302972195589645
all_similarity_up_to_layer_n_cola,0.8072866730584851,0.7689357622243528,0.6481303930968361,0.6720997123681688,0.6912751677852349,0.6912751677852349,0.6912751677852349,0.6912751677852349,0.673058485139022,0.6912751677852349,0.6912751677852349
all_neighbour_from_layer_n_cola,0.6692233940556088,0.6912751677852349,0.7066155321188878,0.7267497603068073,0.7449664429530202,0.7651006711409396,0.8072866730584851,0.8130393096836049,0.8274209012464045,0.8274209012464045,0.8139980824544583
all_neighbour_up_to_layer_n_cola,0.8216682646212847,0.7938638542665388,0.775647171620326,0.6558005752636625,0.6845637583892618,0.6471716203259827,0.6682646212847555,0.6701821668264621,0.6912751677852349,0.6567593480345159,0.6577181208053692
all_random_from_layer_n_cola,0.6941514860977949,0.6442953020134228,0.6442953020134228,0.6596356663470757,0.6960690316395014,0.7286673058485139,0.7957813998082455,0.8187919463087249,0.8245445829338447,0.8187919463087249,0.8111217641418984
all_random_up_to_layer_n_cola,0.8130393096836049,0.7938638542665388,0.6912751677852349,0.6308724832214765,0.6912751677852349,0.6912751677852349,0.6701821668264621,0.6596356663470757,0.6644295302013423,0.6883988494726749,0.6912751677852349
all_syntax_from_layer_n_sst2,0.8394495412844036,0.8509174311926605,0.8727064220183486,0.8772935779816514,0.8761467889908257,0.8864678899082569,0.8899082568807339,0.8899082568807339,0.9071100917431193,0.9139908256880734,0.9105504587155964
all_syntax_up_to_layer_n_sst2,0.8967889908256881,0.9025229357798165,0.8577981651376146,0.8245412844036697,0.8325688073394495,0.8371559633027523,0.8256880733944955,0.8268348623853211,0.838302752293578,0.8279816513761468,0.8279816513761468
all_similarity_from_layer_n_sst2,0.7752293577981652,0.805045871559633,0.8405963302752294,0.8256880733944955,0.8841743119266054,0.9013761467889908,0.8990825688073395,0.9048165137614679,0.9002293577981652,0.9059633027522935,0.8979357798165137
all_similarity_up_to_layer_n_sst2,0.9162844036697247,0.9105504587155964,0.8899082568807339,0.8543577981651376,0.8061926605504587,0.7821100917431193,0.783256880733945,0.7717889908256881,0.7706422018348624,0.7660550458715596,0.801605504587156
all_neighbour_from_layer_n_sst2,0.8543577981651376,0.8509174311926605,0.8451834862385321,0.8612385321100917,0.8727064220183486,0.8922018348623854,0.8830275229357798,0.8956422018348624,0.9071100917431193,0.9013761467889908,0.9048165137614679
all_neighbour_up_to_layer_n_sst2,0.9128440366972477,0.8876146788990825,0.8979357798165137,0.8795871559633027,0.8577981651376146,0.8658256880733946,0.8532110091743119,0.8577981651376146,0.8623853211009175,0.8589449541284404,0.8497706422018348
all_random_from_layer_n_sst2,0.7649082568807339,0.8211009174311926,0.8211009174311926,0.8577981651376146,0.8864678899082569,0.8830275229357798,0.8944954128440367,0.9036697247706422,0.8979357798165137,0.8944954128440367,0.9105504587155964
all_random_up_to_layer_n_sst2,0.9185779816513762,0.9036697247706422,0.8818807339449541,0.8509174311926605,0.8061926605504587,0.801605504587156,0.7912844036697247,0.7935779816513762,0.7912844036697247,0.7717889908256881,0.7717889908256881
all_syntax_from_layer_n_mnli,0.5919510952623536,0.7300050942435048,0.7404992358634743,0.7701477330616403,0.7689251146204789,0.7780947529291901,0.7962302598064187,0.8050942435048395,0.8062149770759043,0.8085583290881304,0.8095771777890983
all_syntax_up_to_layer_n_mnli,0.81365257259297,0.8137544574630667,0.7935812531839022,0.7335710646968925,0.658380030565461,0.6511462047885889,0.6403464085583291,0.5587366276107998,0.3544574630667346,0.5951095262353541,0.5047376464595008
all_similarity_from_layer_n_mnli,0.3544574630667346,0.3544574630667346,0.3544574630667346,0.3544574630667346,0.7432501273560876,0.7760570555272542,0.7859398879266429,0.7817626082526745,0.7989811512990321,0.8004075394803871,0.8110035659704534
all_similarity_up_to_layer_n_mnli,0.8155883851248089,0.8134488028527763,0.7972491085073866,0.7395822720326032,0.3544574630667346,0.3544574630667346,0.3544574630667346,0.3544574630667346,0.3544574630667346,0.3544574630667346,0.3544574630667346
all_neighbour_from_layer_n_mnli,0.3544574630667346,0.3544574630667346,0.7350993377483444,0.3544574630667346,0.7242995415180845,0.7794192562404483,0.7915435557819663,0.7943963321446765,0.8060112073357106,0.8120224146714213,0.8099847172694855
all_neighbour_up_to_layer_n_mnli,0.8130412633723892,0.8160978094752929,0.8168110035659705,0.7948038716250637,0.7751400916963831,0.683239938869078,0.6377992868059094,0.6368823229750382,0.3544574630667346,0.5726948548140601,0.3544574630667346
all_random_from_layer_n_mnli,0.3544574630667346,0.3544574630667346,0.6868059093224657,0.3544574630667346,0.3544574630667346,0.7802343352012227,0.7902190524707081,0.8002037697401936,0.804890473764646,0.8049923586347427,0.8042791645440652
all_random_up_to_layer_n_mnli,0.810697911360163,0.807335710646969,0.7925624044829342,0.7530310748853796,0.3544574630667346,0.3544574630667346,0.3544574630667346,0.3544574630667346,0.3544574630667346,0.3544574630667346,0.35374426897605704

